A Systematic Mapping Study on Contract-based Software Design for Dependable Systems

Background: Contract-based Design (CbD) is a valuable methodology for software design that allows annotation of code and architectural components with contracts, thereby enhancing clarity and reliability in software development. It establishes rules that outline the behaviour of software components and their interfaces and interactions. This modular approach enables the design process to be segmented into smaller, independently developed, tested, and verified system components, ultimately leading to more robust and dependable software. Aim: Despite the significance and well-established theoretical background of CbD, there is a need for a comprehensive systematic mapping study for reliable software systems. Our study provides an evidence-based overview of a method and demonstrates its practical feasibility. Method: To conduct this study, we systematically searched three different databases using specially formulated queries, which initially yielded 1,221 primary studies. After voting, we focused on 288 primary studies for more detailed analysis. Finally, a collaborative review allowed us to gather relevant evidence and information to address our research questions. Results: Our findings suggest potential avenues for future research trajectories in CbD, emphasising its role in improving the dependability of software systems. We highlight maturity levels across different domains and identify areas that may benefit from further research. Conclusion: Although CbD is a well-established software design approach, a more comprehensive literature review is needed to clarify its theoretical state about dependable systems. Our study addresses this gap by providing a detailed overview of CbD from various perspectives, identifying key gaps, and suggesting future research directions.

==> data/appl-area_new.dat <==
1   1   9
1   2   14
1   3   19
2   1   10
2   2   4
2   3   13
3   1   1
3   3   1
4   1   2
4   2   1
4   3   3
5   1   5
6   2   2
6   3   1
7   1   8
7   2   11
7   3   17
7   5   1
7   6   1
8   1   30
8   2   44
8   3   84
8   4   3
8   5   3
8   6   1



==> data/rq1.dat <==
1992	1	1	0	0	0
1993	0	0	0	0	0
1994	0	0	0	0	0
1995	0	0	0	0	0
1996	1	1	0	0	0
1997	2	1	1	0	0
1998	2	0	2	0	0
1999	5	0	4	1	0
2000	3	0	3	0	0
2001	8	0	7	1	0
2002	5	4	1	0	0
2003	3	0	2	1	0
2004	5	2	3	0	0
2005	9	4	4	1	0
2006	15	4	10	1	0
2007	6	0	5	1	0
2008	10	4	5	1	0
2009	10	2	7	1	0
2010	14	3	9	2	0
2011	10	3	5	2	0
2012	13	3	7	3	0
2013	18	3	11	4	0
2014	16	2	13	1	0
2015	14	4	9	1	0
2016	12	2	9	1	0
2017	12	0	10	1	1
2018	23	3	20	0	0
2019	24	6	17	1	0
2020	10	2	8	0	0
2021	18	8	9	1	0
2022	13	0	13	0	0
2023	6	3	3	0	0


==> data/rq3_new.dat <==
1   1   1
1   2   1
1   3   7
1   4   1
2   1   2
2   3   2
4   1   1
4   3   1
6   1   1
6   3   2
7   1   8
7   2   1
7   3   3
7   4   1
8   1   8 
8   3   23
8   4   3



